Estimation of the thermal properties of an historic building wall by combining Modal Identification Method and Optimal Experiment Design

The estimation of wall thermal properties by \emph{in situ} measurement enables to increase the reliability of the model predictions for building energy efficiency. Nevertheless, retrieving the unknown parameters has an important computational cost. Indeed, several computations of the heat transfer problem are required to identify these thermal properties. To handle this drawback, an innovative approach is investigated. The first step is to search the optimal experiment design among the sequence of observation of several months. A reduced sequence of observations of three days is identified which guarantees to estimate the parameter with the maximum accuracy. Moreover, the inverse problem is only solved for this short sequence. To decrease further the computational efforts, a reduced order model based on the modal identification method is employed. This \emph{a posteriori} model reduction method approximates the solution with a lower degree of freedom. The whole methodology is illustrated to estimate the thermal diffusivity of an historical building that has been monitored with temperature sensors for several months. The computational efforts is cut by five. The estimated parameter improves the reliability of the predictions of the wall thermal efficiency.

==> figs/simple_case/PEP/Tab_e2.txt <==
e2_LOM,e2_ROM,sigmaM
0.0597946815235068,0.0682257029625926,0.948573544808147
0.0919346394721147,0.112753102996769,0.703312038158413
0.072795626886873,0.0828802702991129,0.458552744648216
0.101168737567013,0.103241134472861,0.301433698281586
0.0725965350037776,0.073594312111528,0.127162984303384


==> figs/simple_case/PEP/Tab_error_relative.txt <==
er_P0,er_P_LOM,er_P_ROM,Pstar
-0.5968,-0.0141835009674479,-0.0476668140735888,5.20833333333333


==> figs/simple_case/PEP/Tab_iter.txt <==
LOM,ROM
8,10
73,5


==> figs/simple_case/accuracy/O17/Tab_cpu.txt <==
Row,LOM,MIM,ratio
tcpu,0.610200000000002,0.109399999999994,0.183412467582034


==> figs/simple_case/accuracy/O17/Tab_eps.txt <==
Row,u,teta
eps_inf,0.0786080526623045,0.0582616325969605


==> figs/simple_case/accuracy/O5/Tab_cpu.txt <==
Row,LOM,MIM,ratio
tcpu,0.578799999999994,0.0812000000000012,0.146880321674065


==> figs/simple_case/accuracy/O5/Tab_eps.txt <==
Row,u,teta
eps_inf,0.0764169988966133,0.0582341406230355


==> figs/simple_case/accuracy/O5/Tab_kappa.txt <==
kappa
3e-07
4.5e-07


==> figs/simple_case/trash/IP_diff_signal/Tab_e2.txt <==
e2_LOM,e2_ROM,sigmaM
0.0597946815232813,0.0680932855798214,0.1
0.0919346394730668,0.112632368268685,0.1
0.0727956268861307,0.0829385468608716,0.1
0.101168737567234,0.103349656176539,0.1
0.0725965350036749,0.0737031743769659,0.1


==> figs/simple_case/trash/IP_diff_signal/Tab_error_relative.txt <==
er_P0,er_P_LOM,er_P_ROM,Pstar
0.728,-0.0141835009636864,-0.04804399862203,5.20833333333333


==> figs/simple_case/trash/IP_diff_signal/Tab_iter.txt <==
LOM,ROM
8,17


==> figs/simple_case/trash/IP_same_signal/k1/Tab_e2.txt <==
e2_LOM,e2_ROM,sigmaM
0.0868673504724189,0.0886381865772694,0.1
0.09559716859588,0.106170283055506,0.1
0.050828344725116,0.0592209495449485,0.1
0.0756414645068613,0.0759802420277606,0.1
0.0861857325940176,0.0852394609252717,0.1


==> figs/simple_case/trash/IP_same_signal/k1/Tab_error_relative.txt <==
er_P0,er_P_LOM,er_P_ROM,Pstar
-0.5968,-0.00958034864556541,-0.0426084625277652,5.20833333333333


==> figs/simple_case/trash/IP_same_signal/k2/Tab_e2.txt <==
e2_LOM,e2_ROM,sigmaM
0.0868673504927012,0.0886381865772606,0.1
0.0955971685944845,0.106170283055512,0.1
0.0508283447024402,0.059220949544933,0.1
0.0756414645203802,0.0759802420277643,0.1
0.0861857326000825,0.0852394609252741,0.1


==> figs/simple_case/trash/IP_same_signal/k2/Tab_error_relative.txt <==
er_P0,er_P_LOM,er_P_ROM,Pstar
0.2096,-0.00958034844940965,-0.0426084625277156,5.20833333333333

